Disentanglement of Color and Shape Representations for Continual Learning

We hypothesize that disentangled feature representations suffer less from catastrophic forgetting. As a case study we perform explicit disentanglement of color and shape, by adjusting the network architecture. We tested classification accuracy and forgetting in a task-incremental setting with Oxford-102 Flowers dataset. We combine our method with Elastic Weight Consolidation, Learning without Forgetting, Synaptic Intelligence and Memory Aware Synapses, and show that feature disentanglement positively impacts continual learning performance.

==> figures/plots10_acc_multi/acc_tag.txt <==
0.722504 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.319797 0.620424 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.343486 0.504817 0.152086 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.201354 0.304432 0.032301 0.572693 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.250423 0.256262 0.004038 0.337547 0.607018 0.000000 0.000000 0.000000 0.000000 0.000000
0.116751 0.217726 0.041723 0.247788 0.266667 0.577406 0.000000 0.000000 0.000000 0.000000
0.167513 0.163776 0.037685 0.160556 0.278947 0.543933 0.125683 0.000000 0.000000 0.000000
0.086294 0.088632 0.013459 0.087231 0.224561 0.332636 0.025501 0.022504 0.000000 0.000000
0.191201 0.213873 0.008075 0.184576 0.287719 0.326360 0.014572 0.000000 0.078947 0.000000
0.103215 0.192678 0.002692 0.161820 0.340351 0.345188 0.005464 0.004219 0.057895 0.169336


==> figures/plots10_acc_multi/acc_taw.txt <==
0.722504 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.646362 0.726397 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.685279 0.658960 0.580081 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.419628 0.593449 0.489906 0.857143 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.489002 0.585742 0.388964 0.790139 0.849123 0.000000 0.000000 0.000000 0.000000 0.000000
0.576988 0.633911 0.411844 0.691530 0.666667 0.763598 0.000000 0.000000 0.000000 0.000000
0.612521 0.539499 0.409152 0.686473 0.687719 0.682008 0.775956 0.000000 0.000000 0.000000
0.531303 0.458574 0.364738 0.606827 0.652632 0.426778 0.686703 0.646976 0.000000 0.000000
0.458545 0.605010 0.450875 0.662453 0.719298 0.569038 0.657559 0.447257 0.723684 0.000000
0.311337 0.526012 0.363392 0.646018 0.717544 0.518828 0.548270 0.406470 0.680263 0.762014


==> figures/plots10_acc_multi/forg_tag.txt <==
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.402707 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.379019 0.115607 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.521151 0.315992 0.119785 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.472081 0.364162 0.148048 0.235145 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.605753 0.402697 0.110363 0.324905 0.340351 0.000000 0.000000 0.000000 0.000000 0.000000
0.554992 0.456647 0.114401 0.412137 0.328070 0.033473 0.000000 0.000000 0.000000 0.000000
0.636210 0.531792 0.138627 0.485461 0.382456 0.244770 0.100182 0.000000 0.000000 0.000000
0.531303 0.406551 0.144011 0.388116 0.319298 0.251046 0.111111 0.022504 0.000000 0.000000
0.619289 0.427746 0.149394 0.410872 0.266667 0.232218 0.120219 0.018284 0.021053 0.000000


==> figures/plots10_acc_multi/forg_taw.txt <==
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.076142 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.037225 0.067437 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.302876 0.132948 0.090175 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.233503 0.140655 0.191117 0.067004 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.145516 0.092486 0.168237 0.165613 0.182456 0.000000 0.000000 0.000000 0.000000 0.000000
0.109983 0.186898 0.170929 0.170670 0.161404 0.081590 0.000000 0.000000 0.000000 0.000000
0.191201 0.267823 0.215343 0.250316 0.196491 0.336820 0.089253 0.000000 0.000000 0.000000
0.263959 0.121387 0.129206 0.194690 0.129825 0.194561 0.118397 0.199719 0.000000 0.000000
0.411168 0.200385 0.216689 0.211125 0.131579 0.244770 0.227687 0.240506 0.043421 0.000000


==> figures/plots10_acc_resnet/acc_tag.txt <==
0.759729 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.084602 0.720617 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.072758 0.425819 0.372813 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.030457 0.177264 0.076716 0.787611 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.013536 0.096339 0.032301 0.484197 0.578947 0.000000 0.000000 0.000000 0.000000 0.000000
0.013536 0.100193 0.013459 0.201011 0.163158 0.506276 0.000000 0.000000 0.000000 0.000000
0.013536 0.050096 0.010767 0.080910 0.057895 0.158996 0.659381 0.000000 0.000000 0.000000
0.008460 0.028902 0.013459 0.070796 0.017544 0.081590 0.327869 0.426160 0.000000 0.000000
0.000000 0.026975 0.020188 0.063211 0.017544 0.079498 0.153005 0.275668 0.157895 0.000000
0.006768 0.038536 0.006729 0.044248 0.026316 0.048117 0.153005 0.246132 0.097368 0.391304


==> figures/plots10_acc_resnet/acc_taw.txt <==
0.759729 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.426396 0.743738 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.436548 0.578035 0.640646 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.355330 0.551060 0.427995 0.847029 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.328257 0.427746 0.376851 0.726928 0.836842 0.000000 0.000000 0.000000 0.000000 0.000000
0.294416 0.327553 0.289367 0.557522 0.582456 0.715481 0.000000 0.000000 0.000000 0.000000
0.324873 0.348748 0.234186 0.577750 0.484211 0.564854 0.775956 0.000000 0.000000 0.000000
0.265651 0.219653 0.297443 0.510746 0.496491 0.523013 0.668488 0.549930 0.000000 0.000000
0.179357 0.298651 0.316285 0.562579 0.396491 0.416318 0.522769 0.414909 0.597368 0.000000
0.248731 0.279383 0.333782 0.445006 0.333333 0.407950 0.546448 0.369902 0.586842 0.691076


==> figures/plots10_acc_resnet/forg_tag.txt <==
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.675127 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.686971 0.294798 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.729272 0.543353 0.296097 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.746193 0.624277 0.340511 0.303413 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.746193 0.620424 0.359354 0.586599 0.415789 0.000000 0.000000 0.000000 0.000000 0.000000
0.746193 0.670520 0.362046 0.706700 0.521053 0.347280 0.000000 0.000000 0.000000 0.000000
0.751269 0.691715 0.359354 0.716814 0.561404 0.424686 0.331512 0.000000 0.000000 0.000000
0.759729 0.693642 0.352624 0.724399 0.561404 0.426778 0.506375 0.150492 0.000000 0.000000
0.752961 0.682081 0.366083 0.743363 0.552632 0.458159 0.506375 0.180028 0.060526 0.000000


==> figures/plots10_acc_resnet/forg_taw.txt <==
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.333333 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.323181 0.165703 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.404399 0.192678 0.212651 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.431472 0.315992 0.263795 0.120101 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.465313 0.416185 0.351279 0.289507 0.254386 0.000000 0.000000 0.000000 0.000000 0.000000
0.434856 0.394990 0.406460 0.269279 0.352632 0.150628 0.000000 0.000000 0.000000 0.000000
0.494078 0.524085 0.343203 0.336283 0.340351 0.192469 0.107468 0.000000 0.000000 0.000000
0.580372 0.445087 0.324361 0.284450 0.440351 0.299163 0.253188 0.135021 0.000000 0.000000
0.510998 0.464355 0.306864 0.402023 0.503509 0.307531 0.229508 0.180028 0.010526 0.000000


==> figures/plots4_acc_multi/acc_tag.txt <==
0.536667 0.000000 0.000000 0.000000
0.000667 0.733956 0.000000 0.000000
0.000000 0.497083 0.471139 0.000000
0.000000 0.485998 0.373635 0.128252


==> figures/plots4_acc_multi/acc_taw.txt <==
0.536667 0.000000 0.000000 0.000000
0.386000 0.733956 0.000000 0.000000
0.346000 0.613769 0.726989 0.000000
0.262667 0.598600 0.627145 0.583787


==> figures/plots4_acc_multi/forg_tag.txt <==
0.000000 0.000000 0.000000 0.000000
0.536000 0.000000 0.000000 0.000000
0.536667 0.236873 0.000000 0.000000
0.536667 0.247958 0.097504 0.000000


==> figures/plots4_acc_multi/forg_taw.txt <==
0.000000 0.000000 0.000000 0.000000
0.150667 0.000000 0.000000 0.000000
0.190667 0.120187 0.000000 0.000000
0.274000 0.135356 0.099844 0.000000


==> figures/plots4_acc_resnet/acc_tag.txt <==
0.610000 0.000000 0.000000 0.000000
0.167333 0.713536 0.000000 0.000000
0.109333 0.304551 0.647426 0.000000
0.016667 0.240373 0.378315 0.441621


==> figures/plots4_acc_resnet/acc_taw.txt <==
0.610000 0.000000 0.000000 0.000000
0.427333 0.725788 0.000000 0.000000
0.456667 0.605601 0.711388 0.000000
0.366667 0.519837 0.563963 0.591047


==> figures/plots4_acc_resnet/forg_tag.txt <==
0.000000 0.000000 0.000000 0.000000
0.442667 0.000000 0.000000 0.000000
0.500667 0.408985 0.000000 0.000000
0.593333 0.473162 0.269111 0.000000


==> figures/plots4_acc_resnet/forg_taw.txt <==
0.000000 0.000000 0.000000 0.000000
0.182667 0.000000 0.000000 0.000000
0.153333 0.120187 0.000000 0.000000
0.243333 0.205951 0.147426 0.000000

